To Generate or to Retrieve? On the Effectiveness of Artificial Contexts for Medical Open-Domain Question Answering

Medical open-domain question answering demands substantial access to specialized knowledge. Recent efforts have sought to decouple knowledge from model parameters, counteracting architectural scaling and allowing for training on common low-resource hardware. The retrieve-then-read paradigm has become ubiquitous, with model predictions grounded on relevant knowledge pieces from external repositories such as PubMed, textbooks, and UMLS. An alternative path, still under-explored but made possible by the advent of domain-specific large language models, entails constructing artificial contexts through prompting. As a result, "to generate or to retrieve" is the modern equivalent of Hamlet's dilemma. This paper presents MedGENIE, the first generate-then-read framework for multiple-choice question answering in medicine. We conduct extensive experiments on MedQA-USMLE, MedMCQA, and MMLU, incorporating a practical perspective by assuming a maximum of 24GB VRAM. MedGENIE sets a new state-of-the-art in the open-book setting of each testbed, allowing a small-scale reader to outcompete zero-shot closed-book 175B baselines while using up to 706$\times$ fewer parameters. Our findings reveal that generated passages are more effective than retrieved ones in attaining higher accuracy.

==> files/medmcqa_eval_lengths.csv <==
length,count
0,2
1,11
2,10
3,17
4,8
5,18
6,16
7,18
8,28
9,39
10,42
11,31
12,51
13,40
14,44
15,41
16,52
17,38
18,45
19,39
20,48
21,46
22,49
23,62
24,53
25,54
26,60
27,62
28,58
29,58
30,61
31,69
32,63
33,76
34,68
35,76
36,80
37,59
38,83
39,76
40,70
41,76
42,77
43,96
44,69
45,71
46,81
47,82
48,75
49,69
50,76
51,78
52,87
53,59
54,79
55,58
56,86
57,72
58,71
59,62
60,81
61,65
62,92
63,95
64,78
65,77
66,74
67,69
68,93
69,68
70,77
71,81
72,75
73,78
74,83
75,77
76,80
77,77
78,60
79,76
80,74
81,64
82,76
83,64
84,75
85,79
86,69
87,65
88,68
89,78
90,48
91,59
92,50
93,75
94,63
95,69
96,71
97,61
98,59
99,52
100,56
101,52
102,54
103,54
104,62
105,59
106,65
107,41
108,58
109,66
110,47
111,55
112,54
113,46
114,51
115,47
116,40
117,53
118,61
119,38
120,47
121,41
122,61
123,38
124,55
125,52
126,41
127,52
128,35
129,26
130,34
131,36
132,42
133,35
134,37
135,38
136,49
137,39
138,35
139,27
140,35
141,42
142,38
143,38
144,32
145,35
146,31
147,33
148,40
149,35
150,38
151,32
152,39
153,28
154,32
155,29
156,33
157,44
158,34
159,28
160,35
161,46
162,37
163,35
164,37
165,37
166,39
167,33
168,33
169,27
170,38
171,35
172,38
173,28
174,32
175,36
176,35
177,36
178,37
179,30
180,31
181,42
182,31
183,36
184,31
185,31
186,35
187,31
188,31
189,37
190,36
191,37
192,32
193,37
194,34
195,27
196,40
197,31
198,36
199,29
200,20
201,30
202,44
203,37
204,28
205,34
206,26
207,33
208,39
209,29
210,36
211,32
212,46
213,37
214,39
215,31
216,41
217,34
218,30
219,30
220,28
221,29
222,37
223,35
224,40
225,30
226,29
227,34
228,34
229,37
230,42
231,35
232,29
233,33
234,34
235,35
236,39
237,41
238,28
239,47
240,40
241,44
242,38
243,47
244,42
245,38
246,33
247,43
248,39
249,39
250,33
251,29
252,44
253,39
254,38
255,48
256,38
257,48
258,32
259,55
260,35
261,42
262,38
263,38
264,41
265,40
266,36
267,41
268,49
269,39
270,36
271,38
272,57
273,37
274,45
275,48
276,53
277,48
278,49
279,59
280,56
281,42
282,51
283,57
284,49
285,45
286,48
287,62
288,49
289,66
290,73
291,61
292,61
293,51
294,65
295,58
296,59
297,54
298,60
299,51
300,56
301,69
302,60
303,71
304,65
305,60
306,84
307,75
308,69
309,66
310,69
311,70
312,80
313,85
314,64
315,78
316,95
317,81
318,88
319,81
320,84
321,79
322,83
323,77
324,74
325,83
326,94
327,84
328,94
329,74
330,84
331,101
332,76
333,103
334,88
335,83
336,86
337,81
338,76
339,86
340,72
341,80
342,79
343,86
344,94
345,99
346,70
347,88
348,74
349,69
350,96
351,90
352,92
353,95
354,70
355,70
356,75
357,80
358,68
359,63
360,65
361,74
362,79
363,59
364,66
365,53
366,63
367,54
368,67
369,64
370,59
371,52
372,47
373,42
374,49
375,52
376,47
377,43
378,37
379,45
380,38
381,37
382,22
383,26
384,33
385,32
386,25
387,34
388,25
389,33
390,16
391,23
392,12
393,24
394,25
395,15
396,23
397,9
398,23
399,20
400,14
401,13
402,12
403,10
404,9
405,5
406,5
407,5
408,5
409,9
410,8
411,5
412,4
413,2
414,2
415,5
416,6
417,10
418,4
419,4
420,8
421,4
422,1
423,5
424,2
425,3
426,2
427,3
428,5
429,2
430,1
431,3
432,2
433,2
434,3
436,1
437,1
438,1
441,2
442,3
443,3
446,2
460,1


==> files/medqa-4-opt_eval_lengths.csv <==
length,count
0,10
1,3
2,1
4,2
6,2
7,2
8,1
9,1
10,2
11,2
12,2
13,4
14,1
15,3
16,4
17,3
18,1
19,1
20,3
21,1
22,2
24,2
25,7
26,3
27,2
28,6
29,2
30,4
31,2
32,2
33,4
34,3
35,6
36,5
37,3
38,4
39,6
40,2
41,7
42,8
43,7
44,5
45,1
46,11
47,2
48,6
49,10
50,8
51,8
52,6
53,12
54,5
55,8
56,8
57,11
58,13
59,7
60,16
61,12
62,15
63,11
64,11
65,10
66,15
67,8
68,16
69,20
70,8
71,17
72,15
73,12
74,18
75,23
76,19
77,28
78,19
79,20
80,31
81,11
82,23
83,20
84,27
85,23
86,33
87,18
88,25
89,15
90,21
91,20
92,25
93,18
94,16
95,26
96,33
97,28
98,26
99,24
100,22
101,28
102,22
103,20
104,20
105,21
106,23
107,18
108,29
109,31
110,24
111,27
112,33
113,26
114,25
115,25
116,24
117,26
118,23
119,27
120,31
121,30
122,33
123,28
124,21
125,28
126,25
127,26
128,20
129,24
130,31
131,23
132,30
133,22
134,24
135,16
136,24
137,29
138,23
139,20
140,31
141,28
142,27
143,20
144,22
145,18
146,30
147,29
148,27
149,30
150,22
151,24
152,18
153,20
154,22
155,16
156,30
157,22
158,18
159,17
160,27
161,26
162,24
163,20
164,19
165,20
166,24
167,16
168,22
169,26
170,19
171,18
172,17
173,28
174,21
175,25
176,17
177,21
178,14
179,14
180,26
181,21
182,16
183,17
184,24
185,22
186,18
187,9
188,20
189,20
190,12
191,22
192,21
193,23
194,18
195,17
196,16
197,19
198,17
199,17
200,10
201,22
202,17
203,18
204,13
205,13
206,16
207,15
208,19
209,13
210,18
211,12
212,13
213,11
214,17
215,20
216,14
217,20
218,15
219,16
220,8
221,11
222,18
223,18
224,18
225,11
226,26
227,17
228,12
229,9
230,17
231,14
232,14
233,17
234,15
235,8
236,12
237,12
238,10
239,13
240,7
241,8
242,7
243,13
244,11
245,9
246,8
247,14
248,13
249,14
250,10
251,14
252,8
253,13
254,17
255,16
256,13
257,12
258,12
259,17
260,19
261,10
262,12
263,12
264,11
265,15
266,13
267,11
268,10
269,7
270,7
271,8
272,12
273,9
274,8
275,11
276,13
277,9
278,14
279,8
280,23
281,12
282,17
283,13
284,10
285,12
286,19
287,11
288,19
289,13
290,13
291,15
292,15
293,16
294,21
295,17
296,24
297,19
298,23
299,20
300,24
301,23
302,21
303,34
304,18
305,18
306,21
307,19
308,27
309,23
310,24
311,32
312,31
313,26
314,20
315,25
316,23
317,17
318,18
319,29
320,31
321,27
322,33
323,16
324,19
325,24
326,24
327,33
328,25
329,25
330,30
331,27
332,24
333,36
334,35
335,29
336,25
337,26
338,31
339,28
340,32
341,23
342,23
343,24
344,24
345,24
346,19
347,26
348,16
349,26
350,19
351,15
352,13
353,8
354,18
355,13
356,18
357,22
358,12
359,15
360,9
361,12
362,13
363,17
364,9
365,9
366,9
367,11
368,10
369,12
370,8
371,10
372,2
373,9
374,9
375,6
376,8
377,7
378,3
379,4
380,6
381,2
382,6
383,5
384,5
385,2
386,3
387,4
388,3
389,4
391,3
392,1
393,2
394,3
395,2
396,1
397,4
398,3
399,3
401,1
402,4
404,3
405,4
407,2
408,2
409,1
410,2
413,3
414,1
415,1
420,1
421,1
425,1
426,1
427,1
428,3
433,2
434,1
436,1
442,1


==> files/medqa-5-opt_eval_lengths.csv <==
length,count
0,10
2,1
3,5
5,2
6,3
7,2
8,1
10,4
11,1
12,2
13,1
15,1
16,4
18,2
19,1
20,1
21,3
22,1
23,1
24,6
25,5
26,2
28,4
29,6
30,8
31,4
32,3
33,4
34,5
35,4
36,3
37,5
38,5
39,2
40,9
41,7
42,7
43,11
44,6
45,9
46,8
47,7
48,5
49,10
50,7
51,9
52,9
53,16
54,8
55,6
56,16
57,10
58,8
59,16
60,6
61,18
62,14
63,20
64,17
65,16
66,19
67,20
68,18
69,13
70,15
71,14
72,18
73,23
74,23
75,20
76,23
77,20
78,15
79,21
80,12
81,21
82,21
83,16
84,22
85,22
86,20
87,29
88,20
89,20
90,20
91,11
92,21
93,23
94,17
95,21
96,20
97,18
98,18
99,21
100,21
101,15
102,23
103,29
104,27
105,38
106,25
107,25
108,25
109,26
110,26
111,27
112,30
113,23
114,29
115,25
116,30
117,25
118,27
119,21
120,34
121,21
122,21
123,22
124,24
125,23
126,25
127,27
128,20
129,24
130,15
131,21
132,24
133,23
134,23
135,21
136,25
137,24
138,31
139,26
140,17
141,21
142,25
143,20
144,25
145,32
146,32
147,16
148,23
149,22
150,28
151,32
152,19
153,16
154,23
155,24
156,19
157,24
158,21
159,18
160,31
161,18
162,23
163,26
164,20
165,28
166,22
167,28
168,16
169,17
170,20
171,19
172,25
173,16
174,23
175,20
176,19
177,18
178,23
179,22
180,21
181,13
182,16
183,10
184,19
185,16
186,18
187,23
188,27
189,17
190,21
191,15
192,16
193,17
194,21
195,19
196,16
197,16
198,16
199,17
200,16
201,20
202,12
203,14
204,17
205,18
206,9
207,10
208,20
209,15
210,15
211,20
212,25
213,18
214,13
215,14
216,10
217,21
218,11
219,14
220,16
221,20
222,16
223,10
224,15
225,11
226,15
227,8
228,16
229,14
230,8
231,8
232,16
233,15
234,11
235,12
236,15
237,19
238,19
239,13
240,12
241,14
242,16
243,10
244,13
245,16
246,11
247,16
248,7
249,8
250,8
251,10
252,9
253,18
254,12
255,9
256,10
257,8
258,13
259,11
260,12
261,17
262,11
263,15
264,13
265,10
266,8
267,10
268,12
269,7
270,9
271,11
272,10
273,17
274,16
275,13
276,14
277,12
278,11
279,10
280,10
281,17
282,21
283,17
284,14
285,13
286,9
287,21
288,21
289,11
290,25
291,18
292,16
293,18
294,34
295,17
296,14
297,16
298,11
299,20
300,18
301,19
302,18
303,18
304,16
305,29
306,21
307,22
308,21
309,20
310,25
311,26
312,28
313,19
314,29
315,27
316,24
317,24
318,26
319,24
320,27
321,26
322,30
323,18
324,41
325,29
326,22
327,23
328,24
329,26
330,24
331,22
332,38
333,24
334,29
335,22
336,25
337,32
338,33
339,21
340,29
341,30
342,27
343,13
344,23
345,13
346,16
347,28
348,23
349,20
350,22
351,17
352,19
353,22
354,17
355,21
356,17
357,14
358,16
359,13
360,3
361,6
362,18
363,19
364,16
365,12
366,10
367,16
368,10
369,8
370,8
371,10
372,5
373,5
374,5
375,5
376,8
377,2
378,6
379,9
380,5
381,5
382,4
383,2
384,4
385,5
386,4
387,4
388,1
389,3
390,4
391,5
392,4
393,2
394,2
395,6
396,1
397,2
398,2
399,4
400,3
401,1
402,1
403,1
404,1
405,3
406,2
407,1
408,2
410,3
411,1
412,1
413,1
414,1
416,4
417,2
419,2
421,1
422,1
424,1
426,2
429,2
431,1
434,1
438,1
439,1
440,3
444,1
452,1


==> files/mmlu_eval_lengths.csv <==
length,count
0,25
1,2
2,4
3,3
4,3
5,3
6,3
7,6
8,5
9,1
10,6
11,9
12,8
13,14
14,9
15,9
16,13
17,13
18,11
19,21
20,20
21,15
22,11
23,7
24,9
25,16
26,19
27,21
28,17
29,14
30,26
31,19
32,14
33,24
34,20
35,18
36,23
37,27
38,22
39,22
40,30
41,28
42,28
43,36
44,30
45,27
46,25
47,24
48,35
49,33
50,29
51,34
52,43
53,41
54,34
55,33
56,24
57,40
58,36
59,22
60,32
61,35
62,38
63,34
64,39
65,34
66,45
67,35
68,44
69,35
70,39
71,31
72,38
73,38
74,39
75,36
76,27
77,36
78,44
79,37
80,29
81,41
82,40
83,40
84,39
85,29
86,38
87,30
88,43
89,31
90,37
91,44
92,38
93,39
94,33
95,32
96,26
97,25
98,26
99,29
100,25
101,30
102,45
103,30
104,38
105,26
106,36
107,42
108,32
109,49
110,30
111,35
112,27
113,27
114,28
115,33
116,32
117,28
118,29
119,30
120,32
121,24
122,37
123,33
124,19
125,16
126,28
127,25
128,26
129,36
130,33
131,28
132,32
133,22
134,19
135,24
136,28
137,29
138,27
139,20
140,28
141,21
142,20
143,17
144,27
145,26
146,19
147,30
148,20
149,21
150,15
151,17
152,25
153,33
154,27
155,15
156,24
157,10
158,16
159,23
160,21
161,10
162,16
163,21
164,17
165,27
166,18
167,19
168,26
169,31
170,14
171,21
172,18
173,16
174,19
175,18
176,23
177,16
178,19
179,12
180,14
181,13
182,12
183,17
184,20
185,20
186,19
187,17
188,19
189,17
190,16
191,15
192,14
193,14
194,21
195,16
196,14
197,15
198,25
199,12
200,17
201,10
202,13
203,19
204,15
205,19
206,17
207,11
208,10
209,9
210,16
211,16
212,16
213,17
214,10
215,16
216,13
217,22
218,16
219,11
220,25
221,20
222,11
223,16
224,14
225,17
226,19
227,12
228,11
229,14
230,13
231,16
232,16
233,14
234,12
235,12
236,22
237,13
238,15
239,9
240,18
241,15
242,13
243,19
244,14
245,15
246,13
247,16
248,27
249,10
250,11
251,11
252,17
253,10
254,11
255,15
256,17
257,17
258,11
259,11
260,18
261,14
262,17
263,16
264,14
265,14
266,14
267,14
268,19
269,16
270,16
271,13
272,16
273,14
274,13
275,17
276,12
277,20
278,10
279,15
280,14
281,28
282,12
283,23
284,18
285,11
286,12
287,18
288,17
289,20
290,16
291,15
292,26
293,11
294,15
295,14
296,18
297,21
298,15
299,25
300,17
301,19
302,25
303,20
304,20
305,13
306,19
307,20
308,21
309,18
310,27
311,29
312,17
313,22
314,39
315,28
316,17
317,28
318,21
319,31
320,23
321,37
322,22
323,26
324,33
325,30
326,21
327,29
328,32
329,25
330,31
331,30
332,29
333,24
334,34
335,44
336,31
337,30
338,29
339,22
340,25
341,32
342,33
343,34
344,22
345,34
346,36
347,27
348,34
349,36
350,43
351,35
352,28
353,26
354,37
355,35
356,34
357,41
358,32
359,23
360,37
361,25
362,43
363,29
364,21
365,31
366,32
367,34
368,33
369,26
370,31
371,27
372,29
373,33
374,35
375,25
376,33
377,31
378,18
379,22
380,17
381,29
382,24
383,23
384,25
385,14
386,11
387,18
388,21
389,20
390,29
391,14
392,20
393,13
394,27
395,12
396,9
397,15
398,16
399,17
400,14
401,12
402,13
403,9
404,10
405,3
406,12
407,14
408,7
409,8
410,9
411,11
412,8
413,2
414,9
415,5
416,6
417,2
418,3
419,3
420,4
421,2
422,3
423,2
424,4
425,2
426,3
427,1
429,1
430,1
431,2
432,1
433,3
434,1
435,1
436,1
437,1
438,1
439,1
442,1
443,1
446,1
449,1
453,1

